OrderNet: Ordering by Example

In this paper we introduce a new neural architecture for sorting unordered sequences where the correct sequence order is not easily defined but must rather be inferred from training data. We refer to this architecture as OrderNet and describe how it was constructed to be naturally permutation equivariant while still allowing for rich interactions of elements of the input set. We evaluate the capabilities of our architecture by training it to approximate solutions for the Traveling Salesman Problem and find that it outperforms previously studied supervised techniques in its ability to generalize to longer sequences than it was trained with. We further demonstrate the capability by reconstructing the order of sentences with scrambled word order.

==> christofides.dat <==
N L
100 8.25336
80 7.30881
70 6.81332
60 6.30378
50 5.76706
40 5.19939
30 4.57144
20 3.82998
15 3.39171
10 2.86521
5 2.12317



==> exact_tsp.dat <==
N L
20 3.8293785552310546
15 3.392914535113676
10 2.878502774704677 
5 2.1282649724876874



==> our_bad_tsp.dat <==
% using avg instead of maxpool 
N L
80 10.43
70 8.241691723250575
60 7.135655475363905
50 6.3067327344719
40 5.460097282138621
30 4.652773451951577
20 3.8452157840397114
15 3.396683201803223
10 2.87952616204607
5 2.1283949826084974


==> our_tsp.dat <==
N L
100 8.600005468977235
80 7.61100110994674
70 7.06554375980567
60 6.516836344766217
50 5.955608253504514
40 5.327197482875655
30 4.643687579277849
20 3.856586820958508
15 3.401696132090258
10 2.881209391451334
5 2.1286344048454366


==> ptrnet_tsp.dat <==
N L
5 2.12
10 2.87
20 3.88
30 4.72
40 5.91
50 7.66

